Fuzzy Expert System for Stock Portfolio Selection: An Application to Bombay Stock Exchange

Selection of proper stocks, before allocating investment ratios, is always a crucial task for the investors. Presence of many influencing factors in stock performance have motivated researchers to adopt various Artificial Intelligence (AI) techniques to make this challenging task easier. In this paper a novel fuzzy expert system model is proposed to evaluate and rank the stocks under Bombay Stock Exchange (BSE). Dempster-Shafer (DS) evidence theory is used for the first time to automatically generate the consequents of the fuzzy rule base to reduce the effort in knowledge base development of the expert system. Later a portfolio optimization model is constructed where the objective function is considered as the ratio of the difference of fuzzy portfolio return and the risk free return to the weighted mean semi-variance of the assets that has been used. The model is solved by applying Ant Colony Optimization (ACO) algorithm by giving preference to the top ranked stocks. The performance of the model proved to be satisfactory for short-term investment period when compared with the recent performance of the stocks.

==> readme.txt <==
% readme.txt for speauth.cls
% Version 3.0 released 13 May 2010
%
% This software may only be used to prepare an article for publication in
% Software---Practice and Experience
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt   this file
%   speauth.cls  the LaTeX2e class file
%   spedoc.tex   authors' instructions
%   spedoc.pdf   authors' instructions in PDF format
%
% Typeset spedoc.tex for instructions and examples, or view the PDF.
%
%
%
% Please note that the file wileyj.bst is available from the same download
% page for those authors using BibTeX.


